Aluminium-26 production in low- and intermediate-mass binary systems

Aluminium-26 is a radioactive isotope which can be synthesized within asymptotic giant branch (AGB) stars, primarily through hot bottom burning. Studies exploring $^{26}$Al production within AGB stars typically focus on single-stars; however, observations show that low- and intermediate-mass stars commonly exist in binaries. We use the binary population synthesis code binary_c to explore the impact of binary evolution on $^{26}$Al yields at solar metallicity both within individual AGB stars and a low/intermediate-mass stellar population. We find the key stellar structural condition achieving most $^{26}$Al overproduction is for stars to enter the thermally-pulsing AGB (TP-AGB) phase with small cores relative to their total masses, allowing those stars to spend abnormally long times on the TP-AGB compared to single-stars of identical mass. Our population with a binary fraction of 0.75 has an $^{26}$Al weighted population yield increase of $25\%$ compared to our population of only single-stars. Stellar-models calculated from the Mt Stromlo/Monash Stellar Structure Program, which we use to test our results from binary_c and closely examine the interior structure of the overproducing stars, support our binary_c results only when the stellar envelope gains mass after core-He depletion. Stars which gain mass before core-He depletion still overproduce $^{26}$Al, but to a lesser extent. This introduces some physical uncertainty into our conclusions as $55\%$ of our $^{26}$Al overproducing stars gain envelope mass through stellar wind accretion onto pre-AGB objects. Our work highlights the need to consider binary influence on the production of $^{26}$Al.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme
%
% This manuscript was created using MNRAS journal LaTeX package
% v3.0 for LaTeX 2e in Overleaf
%
% This zip file consists of the following files:

readme                                      This file

mnras_template.tex                          Full manuscript .tex file
Al26_Production_in_Binary_Systems.pdf       Full manuscript PDF format
References.bib                              Bibliography .bib file for BibTex

Figure source files in order of appearance in manuscript:
  Fig01_Coremass.eps
  Fig02_Hbbtmax.eps
  Fig03_Al26_Yields.eps
  Fig04a_Al26BinFrac_0.500.eps
  Fig04b_Al27BinFrac_0.500.eps
  Fig05a_3.5925.eps
  Fig05b_3.5925_Log.eps
  Fig06a_7.0655.eps
  Fig06b_7.0655_Log.eps
  Fig07_7.0Ev.eps
  Fig08_Overachievers_IMS.eps
  Fig09_1TP_CoreMass.eps
  Fig10_timeTPAGB_R.eps
  Fig11_Surface_Al26.eps
  Fig12_HRD_527.eps
  Fig13_TPnum_maxR.eps
  Fig14_TPnum_Tbce.eps
  Fig15_TPnum_Lambda.eps
  Fig16_CM_L.eps
  Fig17_surface_Al26K.eps

Folder LEGACY holds old versions of the mnras style files

